Asteroid impacts on terrestrial planets: The effects of super-Earths and the role of the $\nu_6$ resonance

With N-body simulations of a planetary system with an asteroid belt we investigate how the asteroid impact rate on the Earth is affected by the architecture of the planetary system. We find that the $\nu_6$ secular resonance plays an important role in the asteroid collision rate with the Earth. Compared to exoplanetary systems, the solar system is somewhat special in its lack of a super-Earth mass planet in the inner solar system. We therefore first consider the effects of the presence of a super-Earth in the terrestrial planet region. We find a significant effect for super-Earths with a mass of around $10\,\rm M_\oplus$ and a separation greater than about $0.7\,\rm AU$. For a super-Earth that is interior to the Earth's orbit, the number of asteroids colliding with Earth increases the closer the super-Earth is to the Earth's orbit. This is the result of multiple secular resonance locations causing more asteroids to be perturbed onto Earth-crossing orbits. When the super-Earth is placed exterior to Earth's orbit, the collision rate decreases substantially because the $\nu_6$ resonance no longer exists in the asteroid belt region. We also find that changing the semi-major axis of Saturn leads to a significant decrease in the asteroid collision rate, while increasing its mass increases the collision rate. These results may have implications for the habitability of exoplanetary systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
